TOI-2498 b: A hot bloated super-Neptune within the Neptune desert

We present the discovery and confirmation of a transiting hot, bloated Super-Neptune using photometry from TESS and LCOGT and radial velocity measurements from HARPS. The host star TOI-2498 is a V = 11.2, G-type (T$_{eff}$ = 5905 $\pm$ 12K) solar-like star with a mass of 1.12 $\pm$ 0.02 M$_{\odot}$ and a radius of 1.26 $\pm$ 0.04 R$_{\odot}$. The planet, TOI-2498 b, orbits the star with a period of 3.7 days, has a radius of 6.1 $\pm$ 0.3 R$_{\oplus}$, and a mass of 35 $\pm$ 4 M$_{\oplus}$. This results in a density of 0.86 $\pm$ 0.25 g cm$^{-3}$. TOI-2498 b resides on the edge of the Neptune desert; a region of mass-period parameter space in which there appears to be a dearth of planets. Therefore TOI-2498 b is an interesting case to study to further understand the origins and boundaries of the Neptune desert. Through modelling the evaporation history, we determine that over its $\sim$3.6 Gyr lifespan, TOI-2498 b has likely reduced from a Saturn sized planet to its current radius through photoevaporation. Moreover, TOI-2498 b is a potential candidate for future atmospheric studies searching for species like water or sodium in the optical using high-resolution, and for carbon based molecules in the infra-red using JWST.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
